Exclusive diffractive production of real photons and vector mesons in a factorized Regge-pole model with non-linear Pomeron trajectory

Exclusive diffractive production of real photons and vector mesons in ep collisions has been studied at HERA in a wide kinematic range. Here we present and discuss a Regge-type model of real photon production (Deeply Virtual Compton Scattering), as well as production of vector mesons (VMP) treated on the same footing by using an extension of a factorized Regge-pole model proposed earlier. The model has been fitted to the HERA data. Despite the very small number of the free parameters, the model gives a satisfactory description of the experimental data, both for the total cross section as a function of the photon virtuality Q2 or the energy W in the center of mass of the gamma\star-p system, and the differential cross sections as a function of the squared four-momentum transfer t with fixed Q2 and W.

==> figure_dvcs_vmp-2011/dvcs.txt <==
____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

     sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_el ha la seguente forma:

     sigma_el = |Ao|^2 * pi * exp { 2*a0*( b1+b2 ) }* (s/so)^{2*a0} * 1 / {[b1+ln(s/so)]*(1+a2*q2) + b2} * 1 / [2* a1*a2*s^2 * (1+a2*q2)^{2*b2*a1-1}] 
_____________________________________________________________________________________________________

...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 04-07

(82): Ao =  +- ; b2 =  +- ; chi^2/dof = 

H1 96-00

(82): Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 96-00 

(89) e-p: Ao =  +- ; b2 =  +- ; chi^2/dof = 

(89) e+p: Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 99-00 

(104): Ao =  +- ; b2 =  +- ; chi^2/dof = 

<b2> =  +-  ~  +-   
.........................................................................................



..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 04-07

(40;10): Ao = 0.116207 +- 0.008938; chi^2/dof = 2.76882

(70;10): Ao = 0.1512128 +- 0.005742; chi^2/dof = 1.13919

(82;8): Ao = 0.161479 +- 0.008711; chi^2/dof = 1.8326

(82;15.5): Ao = 0.155831 +- 0.002979; chi^2/dof = 0.180309

(82;25): Ao = 0.158321 +- 0.00505; chi^2/dof = 0.203038

(100;10): Ao = 0.178093 +- 0.001058; chi^2/dof = 0.0166611


H1 05-06

(40;8): Ao = 0.118442 +- 0.01275; chi^2/dof = 2.24248

(40;20): Ao = 0.108624 +- 0.005372; chi^2/dof = 0.313993

(70;8): Ao = 0.146054 +- 0.01168; chi^2/dof = 1.81055

(70;20): Ao = 0.149406 +- 0.005027; chi^2/dof = 0.395291

(100;8): Ao = 0.18104 +- 0.008243; chi^2/dof = 0.510982

(100;20): Ao = 0.171127 +- 0.008298; chi^2/dof = 0.393712


ZEUS 99-00

(104;3.2): Ao = 0.204386 +- 0.018; chi^2/dof = 0.912696
....................................................................................



......................................................................................
sigma_q2(W)   


H1 04-07

(82): Ao =  +- ; chi^2/dof = 


H1 96-00

(82): Ao =  +- ; chi^2/dof = 


ZEUS 96-00

(89) e-p: Ao =  +- ; chi^2/dof = 

(89) e+p: Ao =  +- ; chi^2/dof = 


ZEUS 99-00

(104): Ao =  +- ; chi^2/dof = 
.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 05-06

(8): Ao =  +- ; chi^2/dof = 


ZEUS 99-00

(2.4): Ao =  +- ; chi^2/dof = 

(3.2): Ao =  +- ; chi^2/dof = 



ZEUS 96-00

(6.2): Ao =  +- ; chi^2/dof = 

(9.6): Ao =  +- ; chi^2/dof = 

(9.9): Ao =  +- ; chi^2/dof = 

(18.0): Ao =  +- ; chi^2/dof = 
............................................................................................

............................................................................................
dsigma_dt(W;Q^2) ; Uso modello linearizzato

H1 04-07

(40;10): Ao = 0.121976 +- ; chi^2/dof = 

(70;10): Ao =  +- ; chi^2/dof = 

(82;8): Ao =  +- ; chi^2/dof = 

(82;15.5): Ao =  +- ; chi^2/dof = 

(82;25): Ao =  +- ; chi^2/dof = 

(100;10): Ao =  +- ; chi^2/dof = 


H1 05-06

(40;8): Ao = 0.123263 +- 0.01154; chi^2/dof = 1.74742

(40;20): Ao = 0.111745 +- 0.006159; chi^2/dof = 0.387334

(70;8): Ao = 0.151304 +- 0.009465; chi^2/dof = 1.13939

(70;20): Ao = 0.152801 +- 0.00576; chi^2/dof = 0.494509

(100;8): Ao = 0.186165 +- 0.006327; chi^2/dof = 0.287772

(100;20): Ao = 0.175717 +- 0.009354; chi^2/dof = 0.471776


ZEUS 99-00

(104;3.2): Ao = 0.206053 +- 0.01871; chi^2/dof = 0.965514
....................................................................................

..............................................................................
..............................................................................

Modello integrato con 2F1 (a,b;c;x)

____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_int ha la seguente forma:

     sigma_int = k/[a2*(m-1)] * 2F1(n ,m-1 ;m ; 1-c)  .... dove

     k = ( pi*A^2 / s^2 ) * ( s/so )^( 2*a0 ) * exp{ 2*a0*( b1+b2 ) }

     m = 2*a1*[ b1+b2+ln( s/so ) ]

     n = 2*b2*a1

     c = 1 + a2*Q2

     2F1(a,b;c;x) è la funzione ipergeometrica di tipo Gauss  
_____________________________________________________________________________________________________

...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 04-07

(82): Ao =  +- ; b2 =  +- ; chi^2/dof = 

H1 96-00

(82): Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 96-00 

(89) e-p: Ao =  +- ; b2 =  +- ; chi^2/dof = 

(89) e+p: Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 99-00 

(104): Ao =  +- ; b2 =  +- ; chi^2/dof = 


"Fit sigma_w(Q2) converge molto lentamente, i risultati finali sono

inattendibili !!!!!"


<b2> =  +-  ~  +-   
.........................................................................................



..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 04-07

(40;10): Ao =  +- ; chi^2/dof = 

(70;10): Ao =  +- ; chi^2/dof = 

(82;8): Ao =  +- ; chi^2/dof = 

(82;15.5): Ao =  +-  chi^2/dof = 

(82;25): Ao =  +- ; chi^2/dof = 

(100;10): Ao =  +- ; chi^2/dof = 


H1 05-06

(40;8): Ao =  +- ; chi^2/dof = 

(40;20): Ao =  +- ; chi^2/dof = 

(70;8): Ao =  +- ; chi^2/dof = 

(70;20): Ao =  +- ; chi^2/dof = 

(100;8): Ao =  +- ; chi^2/dof = 

(100;20): Ao =  +- ; chi^2/dof = 


ZEUS 99-00

(104;3.2): Ao =  +- ; chi^2/dof = 
....................................................................................



......................................................................................
sigma_q2(W)   


H1 04-07

(82): Ao =  +- ; chi^2/dof = 


H1 96-00

(82): Ao =  +- ; chi^2/dof = 


ZEUS 96-00

(89) e-p: Ao =  +- ; chi^2/dof = 

(89) e+p: Ao =  +- ; chi^2/dof = 


ZEUS 99-00

(104): Ao =  +- ; chi^2/dof = 
.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 05-06

(8): Ao =  +- ; chi^2/dof = 


ZEUS 99-00

(2.4): Ao =  +- ; chi^2/dof = 

(3.2): Ao =  +- ; chi^2/dof = 



ZEUS 96-00

(6.2): Ao =  +- ; chi^2/dof = 

(9.6): Ao =  +- ; chi^2/dof = 

(9.9): Ao =  +- ; chi^2/dof = 

(18.0): Ao =  +- ; chi^2/dof = 
............................................................................................




==> figure_dvcs_vmp-2011/jpsi.txt <==

Mesone J/psi
____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

     sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_el ha la seguente forma:

     sigma_el = |Ao|^2 * pi * exp { 2*a0*( b1+b2 ) }* (s/so)^{2*a0} * 1 / {[b1+ln(s/so)]*(1+a2*q2) + b2} * 1 / [2* a1*a2*s^2 * (1+a2*q2)^{2*b2*a1-1}] 

     q2 -> q2 + mv^2
_____________________________________________________________________________________________________

...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 99-00

(90): Ao = 0.8548 +- 0.03114; b2 = 0.89818 +- 0.03288; chi^2/dof = 0.417308

ZEUS 98-00 

(90): Ao = 0.853282 +- 0.04038; b2 = 0.878985 +- 0.03544; chi^2/dof = 0.695851

<b2> = 0.8882228747 +- 0.0241039313 ~ 0.888 +- 0.024  
.........................................................................................



..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 99-00

(90;0.05): Ao = 0.859029 +- 0.03543; chi^2/dof = 5.07393

(90;3.2): Ao = 0.777143 +- 0.06556; chi^2/dof = 4.13684

(90;7.0): Ao = 0.708516 +- 0.08296; chi^2/dof = 4.25848

(90;22.4): Ao = 0.857625 +- 0.08978; chi^2/dof = 2.99512



ZEUS 98-00

(90;6.8) 2 < Q^2 < 100: Ao = 0.838848 +- 0.03305; chi^2/dof = 2.9331

(90;6.8) 5 < Q^2 < 10: Ao = 0.822417 +- 0.04901; chi^2/dof = 3.29445

(90;3.1): Ao = 0.866393 +- 0.03058; chi^2/dof = 0.92959

(90;16): Ao = 0.860296 +- 0.02281; chi^2/dof = 0.466943

....................................................................................



......................................................................................
sigma_q2(W)   


H1 99-00

(90): Ao = 0.846207 +- 0.01331; chi^2/dof = 0.363273


ZEUS 98-00

(90): Ao = 0.862908 +- 0.0135; chi^2/dof = 0.602356

.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 99-00

(3.2): Ao = 0.780234 +- 0.03673; chi^2/dof = 1.3109

(7.0): Ao = 0.757168 +- 0.04987; chi^2/dof = 1.43953

(22.4): Ao = 0.90156 +- 0.04382; chi^2/dof = 0.742601


ZEUS 98-00

(0.4): Ao = 0.855607 +- 0.1099; chi^2/dof = 4.07213

(3.1): Ao = 0.8291 +- 0.04263; chi^2/dof = 2.16865

(6.8): Ao = 0.832998 +- 0.03295; chi^2/dof = 1.37867

(16.0): Ao = 0.802612 +- 0.07725; chi^2/dof = 5.89027
............................................................................................

............................................................................................
dsigma_dt(W;Q^2) ; Modello linearizzato

H1 99-00

(90;0.05): Ao = 0.867324 +- 0.04561; chi^2/dof = 8.02106

(90;3.2): Ao = 0.781162 +- 0.07424; chi^2/dof = 5.14199

(90;7.0): Ao = 0.711823 +- 0.08919; chi^2/dof = 4.77867

(90;22.4): Ao = 0.863391 +- 0.09918; chi^2/dof = 3.52269


ZEUS 98-00

(90;6.8) 2 < Q^2 < 100: Ao = 0.849571 +- 0.04176; chi^2/dof = 4.51899

(90;6.8) 5 < Q^2 < 10: Ao = 0.832147 +- 0.05862; chi^2/dof = 4.52973

(90;3.1): Ao = 0.880552 +- 0.04115; chi^2/dof = 1.61197

(90;16): Ao = 0.877339 +- 0.03057; chi^2/dof = 0.801358

....................................................................................


..............................................................................
..............................................................................

Modello integrato con 2F1 (a,b;c;x)

____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_int ha la seguente forma:

     sigma_int = k/[a2*(m-1)] * 2F1(n ,m-1 ;m ; 1-c)  .... dove

     k = ( pi*A^2 / s^2 ) * ( s/so )^( 2*a0 ) * exp{ 2*a0*( b1+b2 ) }

     m = 2*a1*[ b1+b2+ln( s/so ) ]

     n = 2*b2*a1

     c = 1 + a2*q2

     q2 -> q2 + mv^2

     2F1(a,b;c;x) è la funzione ipergeometrica di tipo Gauss  
_____________________________________________________________________________________________________


...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 99-00

(90): Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 98-00 

(90): Ao =  +- ; b2 =  +- ; chi^2/dof = 

<b2> = 0.888228747 +- 0.03288 ~  +-   

.........................................................................................

..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 99-00

(90;0.05): Ao =  +- ; chi^2/dof = 

(90;3.2): Ao =  +- ; chi^2/dof = 

(90;7.0): Ao =  +- ; chi^2/dof = 

(90;22.4): Ao =  +- ; chi^2/dof = 



ZEUS 98-00

(90;6.8) 2 < Q^2 < 100: Ao =  +- ; chi^2/dof = 

(90;6.8) 5 < Q^2 < 10: Ao =  +- ; chi^2/dof = 

(90;3.1): Ao =  +- ; chi^2/dof = 

(90;16): Ao =  +- ; chi^2/dof = 

....................................................................................



......................................................................................
sigma_q2(W)   


H1 99-00

(90): Ao =  +- ; chi^2/dof = 


ZEUS 98-00

(90): Ao =  +- ; chi^2/dof = 

.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 99-00

(3.2): Ao =  +- ; chi^2/dof = 

(7.0): Ao =  +- ; chi^2/dof = 

(22.4): Ao =  +- ; chi^2/dof = 


ZEUS 98-00

(0.4): Ao =  +- ; chi^2/dof = 

(3.1): Ao =  +- ; chi^2/dof = 

(6.8): Ao =  +- ; chi^2/dof = 

(16.0): Ao =  +- ; chi^2/dof = 
............................................................................................

ratio


formula (1)

n* (Q^2 / M^2)* ( g(Q^2)/ g(Q^2) +1 ) ; g(Q^2) = a*ln ( 1+b* Q^2 /Qo^2  )

H1 99-00 n =  +- ; chi^2/dof = 

ZEUS 98-00 n =  +- ; chi^2/dof = 

< n > = 0.2029761008 +- 0.0446313895 ~ 0.203 +- 0.045



formula (2)

n* (Q^2 / M^2)* ( Q^2 + M^2 / Qr^2 + Q^2  )

H1 99-00 n =  +- ; chi^2/dof = 

ZEUS 98-00 n =  +- ; chi^2/dof = 

< n > = 0.0302421683 +- 0.0032897782 ~ 0.030 +- 0.003  


==> figure_dvcs_vmp-2011/omega.txt <==
Mesone omega

Modello integrato con 2F1 (a,b;c;x)

____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_int ha la seguente forma:

     sigma_int = k/[a2*(m-1)] * 2F1(n ,m-1 ;m ; 1-c)  .... dove

     k = ( pi*A^2 / s^2 ) * ( s/so )^( 2*a0 ) * exp{ 2*a0*( b1+b2 ) }

     m = 2*a1*[ b1+b2+ln( s/so ) ]

     n = 2*b2*a1

     c = 1 + a2*q2

     q2 -> q2 + mv^2

     2F1(a,b;c;x) è la funzione ipergeometrica di tipo Gauss  
_____________________________________________________________________________________________________


...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


ZEUS 96-97 

(80): Ao =  +- ; b2 = 1. +- ; chi^2/dof = 

<b2> = 1.23699 +- 0.1773 ~  +-   


.........................................................................................



..................
.Fit un parametro.
..................

sigma_q2(W)

ZEUS 96-97 

(80): Ao =  +- ; chi^2/dof = 

.........................................................................................


.........................................................................................
sigma_w(Q^2)

ZEUS 96-97

(7.0): Ao =  +- ; chi^2/dof = 

............................................................................................



==> figure_dvcs_vmp-2011/phi.txt <==
Mesone phi

Modello integrato con 2F1 (a,b;c;x)

____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_int ha la seguente forma:

     sigma_int = k/[a2*(m-1)] * 2F1(n ,m-1 ;m ; 1-c)  .... dove

     k = ( pi*A^2 / s^2 ) * ( s/so )^( 2*a0 ) * exp{ 2*a0*( b1+b2 ) }

     m = 2*a1*[ b1+b2+ln( s/so ) ]

     n = 2*b2*a1

     c = 1 + a2*q2

     q2 -> q2 + mv^2

     2F1(a,b;c;x) è la funzione ipergeometrica di tipo Gauss  
_____________________________________________________________________________________________________


...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 96-00

(75): Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 98-00 

(75): Ao =  +- ; b2 =  +- ; chi^2/dof = 

<b2> = 1.1310308142 +- 0.0333243865 ~  +-   


.........................................................................................



..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 96-00

(75;3.3): Ao =  +- ; chi^2/dof = 

(75;6.6): Ao =  +- ; chi^2/dof = 

(75;15.8): Ao =  +- ; chi^2/dof = 


ZEUS 98-00

dsigma_dt(t;W)

(0.0;75.0): Ao =  +- ; chi^2/dof = 

....................................................................................



......................................................................................
sigma_q2(W)   


H1 96-00

(75): Ao =  +- ; chi^2/dof = 


ZEUS 98-00

(75): Ao =  +- ; chi^2/dof = 

.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 96-00

(3.3): Ao =  +- ; chi^2/dof = 

(6.6): Ao =  +- ; chi^2/dof = 

(15.8): Ao =  +- ; chi^2/dof = 


ZEUS 98-00

(2.4): Ao =  +- ; chi^2/dof = 

(3.8): Ao =  +- ; chi^2/dof = 

(6.5): Ao =  +- ; chi^2/dof = 

(13.0): Ao =  +- ; chi^2/dof = 

............................................................................................


ratio

formula (1)

n* (Q^2 / M^2)* ( g(Q^2)/ g(Q^2) +1 ) ; g(Q^2) = a*ln ( 1+b* Q^2 /Qo^2  )


H1 96-00 n =  +- ; chi^2/dof = 

ZEUS 98-00 n =  +- ; chi^2/dof = 

< n > = 0.1093896059 +- 0.087277804 ~ 0.109 +- 0.087


formula (2) 

n* (Q^2 / M^2)* ( Q^2 + M^2 / Qr^2 + Q^2  )


H1 96-00 n =  +- ; chi^2/dof =  

ZEUS 98-00 n =  +- ; chi^2/dof = 

< n > = 0.0291724995 +- 0.0051213289 ~ 0.029 +- 0.005


==> figure_dvcs_vmp-2011/rho.txt <==
Mesone rho
____________________________________________________________________________________________________


N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

     sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_el ha la seguente forma:

     sigma_el = |Ao|^2 * pi * exp { 2*a0*( b1+b2 ) }* (s/so)^{2*a0} * 1 / {[b1+ln(s/so)]*(1+a2*q2) + b2} * 1 / [2* a1*a2*s^2 * (1+a2*q2)^{2*b2*a1-1}] 

     q2 -> q2 + mv^2
_____________________________________________________________________________________________________

...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 96-00

(75): Ao = 0.89683 +- 0.01739; b2 = 1.09058 +- 0.0249; chi^2/dof = 1.50125

ZEUS 96-00 

(90): Ao = 0.926296 +- 0.02983; b2 = 1.08399 +- 0.04354; chi^2/dof = 7.50813

<b2> = 1.0864231406 +- 0.0214893826 ~ 1.086 +- 0.021  
.........................................................................................



..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 96-00

(75;3.3): Ao = 0.88514 +- 0.04839; chi^2/dof = 5.10109

(75;6.6): Ao = 0.800593 +- 0.03883; chi^2/dof = 4.98102

(75;11.5): Ao = 0.871511 +- 0.02967; chi^2/dof = 1.12235

(75;17.4): Ao = 0.846042 +- 0.02198; chi^2/dof = 0.731827

(75;33): Ao = 0.898519 +- 0.02256; chi^2/dof = 0.395617


ZEUS 96-00

(90;2.7): Ao = 1.00196 +- 0.03805; chi^2/dof = 4.30701

(90;5.0): Ao = 0.867271 +- 0.02628; chi^2/dof = 2.83994

(90;7.8): Ao = 0.823313 +- 0.02462; chi^2/dof = 2.40526

(90;11.9): Ao = 0.833698 +- 0.01927; chi^2/dof = 1.127

(90;19.7): Ao = 0.944318 +- 0.01636; chi^2/dof = 0.39313

(90;41.0): Ao = 1.16297 +- 0.04999; chi^2/dof = 0.398406


....................................................................................



......................................................................................
sigma_q2(W)   


H1 96-00

(75): Ao = 0.894884 +- 0.01355; chi^2/dof = 1.43494


ZEUS 96-00

(90): Ao = 0.927135 +- 0.02201; chi^2/dof = 6.75865

.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 96-00

(3.3): Ao = 0.926973 +- 0.03647; chi^2/dof = 3.10195

(6.6): Ao = 0.845779 +- 0.02667; chi^2/dof = 2.02654

(11.9): Ao = 0.891829 +- 0.0214; chi^2/dof = 0.73504

(19.5): Ao = 0.945928 +- 0.0548; chi^2/dof = 4.19083

(35.6): Ao = 1.09149 +- 0.1122; chi^2/dof = 3.67462


ZEUS 96-00

(2.4): Ao = 1.03479 +- 0.0179; chi^2/dof = 1.14181

(3.7): Ao = 0.957437 +- 0.02304; chi^2/dof = 3.92075

(6.0): Ao = 0.846662 +- 0.01736; chi^2/dof = 2.08662

(8.3): Ao = 0.862715 +- 0.02409; chi^2/dof = 4.42367

(13.5): Ao = 0.875005 +- 0.02567; chi^2/dof = 5.66021

(32.0): Ao = 1.11977 +- 0.05335; chi^2/dof = 3.81946
............................................................................................

..............................................................................
dsigma_dt(W;Q^2); Modello linearizzato

H1 96-00

(75;3.3): Ao = 0.894345 +- 0.0456; chi^2/dof = 4.47614

(75;6.6): Ao = 0.807309 +- 0.03711; chi^2/dof = 4.49981

(75;11.5): Ao = 0.878473 +- 0.02675; chi^2/dof = 0.902711

(75;17.4): Ao = 0.851441 +- 0.02102; chi^2/dof = 0.662072

(75;33): Ao = 0.9072 +- 0.02664; chi^2/dof = 0.424115


ZEUS 96-00

(90;2.7): Ao = 1.01381 +- 0.03554; chi^2/dof = 3.68121

(90;5.0): Ao = 0.875878 +- 0.02547; chi^2/dof = 2.61675

(90;7.8): Ao = 0.83048 +- 0.02534; chi^2/dof = 2.50415

(90;11.9): Ao = 0.840179 +- 0.02158; chi^2/dof = 1.38907

(90;19.7): Ao = 0.95314 +- 0.01931; chi^2/dof = 0.536752

(90;41.0): Ao = 1.17324 +- 0.05663; chi^2/dof = 0.498548
...................................................................................................

..............................................................................
..............................................................................

Modello integrato con 2F1 (a,b;c;x)

____________________________________________________________________________________________________

N.B: il valore medio di b2 è stato calcolato come media ponderata sulle incertezze dei parametri.

sigma_q2(W), sta a simboleggiare la sezione d'urto in funzione di q2 a fissato W

     La sigma_int ha la seguente forma:

     sigma_int = k/[a2*(m-1)] * 2F1(n ,m-1 ;m ; 1-c)  .... dove

     k = ( pi*A^2 / s^2 ) * ( s/so )^( 2*a0 ) * exp{ 2*a0*( b1+b2 ) }

     m = 2*a1*[ b1+b2+ln( s/so ) ]

     n = 2*b2*a1

     c = 1 + a2*q2

     q2 -> q2 + mv^2

     2F1(a,b;c;x) è la funzione ipergeometrica di tipo Gauss  
_____________________________________________________________________________________________________


...................
.Fit due parametri.
...................


.....................................................................................
sigma_q2(W)


H1 96-00

(75): Ao =  +- ; b2 =  +- ; chi^2/dof = 

ZEUS 96-00 

(90): Ao =  +- ; b2 =  +- ; chi^2/dof = 

<b2> = 1.08663052 +- 0.0249 ~  +-   


.........................................................................................



..................
.Fit un parametro.
..................

............................................................................................
dsigma_dt(W;Q^2)

H1 96-00

(75;3.3): Ao =  +- ; chi^2/dof = 

(75;6.6): Ao =  +- ; chi^2/dof = 

(75;11.5): Ao =  +- ; chi^2/dof = 

(75;17.4): Ao =  +- ; chi^2/dof = 

(75;33): Ao =  +- ; chi^2/dof = 


ZEUS 96-00

(90;2.7): Ao =  +- ; chi^2/dof = 

(90;5.0): Ao =  +- ; chi^2/dof = 

(90;7.8): Ao =  +- ; chi^2/dof = 

(90;11.9): Ao =  +- ; chi^2/dof = 

(90;19.7): Ao =  +- ; chi^2/dof = 

(90;41.0): Ao =  +- ; chi^2/dof = 


....................................................................................



......................................................................................
sigma_q2(W)   


H1 96-00

(75): Ao =  +- ; chi^2/dof = 


ZEUS 96-00

(90): Ao =  +- ; chi^2/dof = 

.........................................................................................


.........................................................................................
sigma_w(Q^2)

H1 96-00

(3.3): Ao =  +- ; chi^2/dof = 

(6.6): Ao =  +- ; chi^2/dof = 

(11.9): Ao =  +- ; chi^2/dof = 

(19.5): Ao =  +- ; chi^2/dof = 

(35.6): Ao =  +- ; chi^2/dof = 


ZEUS 96-00

(2.4): Ao =  +- ; chi^2/dof = 

(3.7): Ao =  +- ; chi^2/dof = 

(6.0): Ao =  +- ; chi^2/dof = 

(8.3): Ao =  +- ; chi^2/dof = 

(13.5): Ao =  +- ; chi^2/dof = 

(32.0): Ao =  +- ; chi^2/dof = 
............................................................................................


ratio

formula (1)

n* (Q^2 / M^2)* ( g(Q^2)/ g(Q^2) +1 ) ; g(Q^2) = a*ln ( 1+b* Q^2 /Qo^2  )


H1 96-00 n =  +- ; chi^2/dof = 

ZEUS 96-00 n =  +- ; chi^2/dof = 

< n > = 0.1093896059 +- 0.087277804 ~ 0.109 +- 0.087


formula (2) 

n* (Q^2 / M^2)* ( Q^2 + M^2 / Qr^2 + Q^2  )


H1 96-00 n =  +- ; chi^2/dof =  

ZEUS 96-00 n =  +- ; chi^2/dof = 

< n > = 0.0065732179 +- 0.0019616443 ~ 0.007 +- 0.002

